Measurement of the exclusive $\gamma \gamma \rightarrow \mu^+ \mu^-$ process in proton--proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector

The production of exclusive $\gamma \gamma \rightarrow \mu^+ \mu^-$ events in proton--proton collisions at a centre-of-mass energy of 13 TeV is measured with the ATLAS detector at the LHC, using data corresponding to an integrated luminosity of 3.2 fb$^{-1}$. The measurement is performed for a dimuon invariant mass of 12 GeV $<m_{\mu^+\mu^-}<$ 70 GeV. The integrated cross-section is determined within a fiducial acceptance region of the ATLAS detector and differential cross-sections are measured as a function of the dimuon invariant mass. The results are compared to theoretical predictions that include corrections for absorptive effects.

==> Metadata.txt <==
Title:
Measurement of the exclusive $\gamma \gamma \rightarrow \mu^+ \mu^-$ process in proton--proton collisions at $\sqrt{s}=13$ TeV with the ATLAS detector



Abstract:
The production of exclusive $\gamma \gamma \rightarrow \mu^+ \mu^-$ events in proton--proton collisions at a centre-of-mass energy of 13 TeV is measured with the ATLAS detector at the LHC, using data corresponding to an integrated luminosity of 3.2 fb$^{-1}$. The measurement is performed for a dimuon invariant mass of 12 GeV $<m_{\mu^+\mu^-}<$ 70 GeV. The integrated cross-section is determined within a fiducial acceptance region of the ATLAS detector and differential cross-sections are measured as a function of the dimuon invariant mass. The results are compared to theoretical predictions that include corrections for absorptive effects. 



Comments: 
35 pages in total, author list starting page 19, 
5 figures, 3 tables, 
submitted to PLB, 
All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2016-13/



CERN preprint ID:
CERN-EP-2017-151



Keywords: 
exclusive production, muon pairs, two-photon production, differential cross section, absorptive corrections
